Energy Efficiency Optimization in IRS-Enhanced mmWave Systems with Lens Antenna Array

In millimeter wave (mmWave) systems, the advanced lens antenna array can effectively reduce the radio frequency chains cost. However, the mmWave signal is still vulnerable to blocking obstacles and suffers from severe path loss. To address this problem, we propose an intelligent reflect surface (IRS) enhanced multi-user mmWave communication system with lens antenna array. Moreover, we attempt to optimize energy efficiency in the proposed system. An energy efficiency maximization problem is formulated where the transmit beamforming at base station and the reflect beamforming at IRSs are jointly considered. To solve this non-convex problem, we propose an algorithm based on the alternating optimization technique. In the proposed algorithm, the transmit beamforming is handled by the sequential convex approximation method and the reflect beamforming is optimized based on the quadratic transform method. Our simulation results show that the proposed algorithm can achieve significant energy efficiency improvement under various scenarios.

==> Lens_IRS_EE - final/bib.txt <==
article{surveyofmmw,
	title={Millimeter-wave massive MIMO communication for future wireless systems: A survey},
	author={Busari, Sherif Adeshina and Huq, Kazi Mohammed Saidul and Mumtaz, Shahid and Dai, Linglong and Rodriguez, Jonathan},
	journal={IEEE Communications Surveys \& Tutorials},
	volume={20},
	number={2},
	pages={836--869},
	year={2017},
	publisher={IEEE}
}
article{what5Gbe,
	title={What will 5G be?},
	author={Andrews, Jeffrey G and Buzzi, Stefano and Choi, Wan and Hanly, Stephen V and Lozano, Angel and Soong, Anthony CK and Zhang, Jianzhong Charlie},
	journal={IEEE Journal on selected areas in communications},
	volume={32},
	number={6},
	pages={1065--1082},
	year={2014},
	publisher={IEEE}
}
article{costlens,
	title={Cost-effective millimeter-wave communications with lens antenna array},
	author={Zeng, Yong and Zhang, Rui},
	journal={IEEE Wireless Communications},
	volume={24},
	number={4},
	pages={81--87},
	year={2017},
	publisher={IEEE}
}
article{mulens,
	title={Multi-user millimeter wave MIMO with full-dimensional lens antenna array},
	author={Zeng, Yong and Yang, Lu and Zhang, Rui},
	journal={IEEE Transactions on Wireless Communications},
	volume={17},
	number={4},
	pages={2800--2814},
	year={2018},
	publisher={IEEE}
}
inproceedings{irsbeam,
	title={Beamforming optimization for intelligent reflecting surface with discrete phase shifts},
	author={Wu, Qingqing and Zhang, Rui},
	booktitle={ICASSP 2019-2019 IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
	pages={7830--7833},
	year={2019},
	organization={IEEE}
}

==> bib.txt <==
article{surveyofmmw,
	title={Millimeter-wave massive MIMO communication for future wireless systems: A survey},
	author={Busari, Sherif Adeshina and Huq, Kazi Mohammed Saidul and Mumtaz, Shahid and Dai, Linglong and Rodriguez, Jonathan},
	journal={IEEE Communications Surveys \& Tutorials},
	volume={20},
	number={2},
	pages={836--869},
	year={2017},
	publisher={IEEE}
}
article{what5Gbe,
	title={What will 5G be?},
	author={Andrews, Jeffrey G and Buzzi, Stefano and Choi, Wan and Hanly, Stephen V and Lozano, Angel and Soong, Anthony CK and Zhang, Jianzhong Charlie},
	journal={IEEE Journal on selected areas in communications},
	volume={32},
	number={6},
	pages={1065--1082},
	year={2014},
	publisher={IEEE}
}
article{costlens,
	title={Cost-effective millimeter-wave communications with lens antenna array},
	author={Zeng, Yong and Zhang, Rui},
	journal={IEEE Wireless Communications},
	volume={24},
	number={4},
	pages={81--87},
	year={2017},
	publisher={IEEE}
}
article{mulens,
	title={Multi-user millimeter wave MIMO with full-dimensional lens antenna array},
	author={Zeng, Yong and Yang, Lu and Zhang, Rui},
	journal={IEEE Transactions on Wireless Communications},
	volume={17},
	number={4},
	pages={2800--2814},
	year={2018},
	publisher={IEEE}
}
inproceedings{irsbeam,
	title={Beamforming optimization for intelligent reflecting surface with discrete phase shifts},
	author={Wu, Qingqing and Zhang, Rui},
	booktitle={ICASSP 2019-2019 IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
	pages={7830--7833},
	year={2019},
	organization={IEEE}
}
